USCORE: An Effective Approach to Fully Unsupervised Evaluation Metrics for Machine Translation

The vast majority of evaluation metrics for machine translation are supervised, i.e., (i) are trained on human scores, (ii) assume the existence of reference translations, or (iii) leverage parallel data. This hinders their applicability to cases where such supervision signals are not available. In this work, we develop fully unsupervised evaluation metrics. To do so, we leverage similarities and synergies between evaluation metric induction, parallel corpus mining, and MT systems. In particular, we use an unsupervised evaluation metric to mine pseudo-parallel data, which we use to remap deficient underlying vector spaces (in an iterative manner) and to induce an unsupervised MT system, which then provides pseudo-references as an additional component in the metric. Finally, we also induce unsupervised multilingual sentence embeddings from pseudo-parallel data. We show that our fully unsupervised metrics are effective, i.e., they beat supervised competitors on 4 out of our 5 evaluation datasets. We make our code publicly available.

==> graphics/requirements.txt <==
seaborn==0.11.2


==> graphics/source/contrastive-correlation.json <==
{
  "type": "lineplot",
  "options": {
    "labels": ["Training Iteration", "Correlation"],
    "figsize": [3.0, 2.5],
    "fmt": "%d"
  },
  "data": {
    "Pearson's \\textit{r}": [15.39, 24.46, 25.35, 25.37, 28.26, 22.91, 26.63, 24.82, 29.5, 25.89, 27.87]
  }
}


==> graphics/source/contrastive-precision.json <==
{
  "type": "lineplot",
  "options": {
    "labels": ["Training Iteration", "Precision"],
    "figsize": [3.0, 2.5],
    "dashes": [[4,1.5]],
    "palette": [[0.8666666666666667, 0.5176470588235295, 0.3215686274509804]]
  },
  "data": {
    "P@1": [11.83, 41.35, 67.89, 61.93, 79.07, 70.49, 83.04, 77.07, 83.34, 79.06, 84.76]
  }
}


==> graphics/source/contrastive.json <==
{
  "type": "lineplot",
  "options": {
    "labels": ["Training Iteration", "\\%"],
    "figsize": [6.405, 2.5]
  },
  "data": {
    "P@1": [11.83, 41.35, 67.89, 61.93, 79.07, 70.49, 83.04, 77.07, 83.34, 79.06, 84.76],
    "Pearson's \\textit{r}": [15.39, 24.46, 25.35, 25.37, 28.26, 22.91, 26.63, 24.82, 29.5, 25.89, 27.87]
  }
}


==> graphics/source/finetune.json <==
{
  "type": "barplot",
  "options": {
    "x": "Language Direction",
    "y": ["---", "10k", "20k", "30k", "200k"],
    "labels": [null, "Pearson's \\textit{r}"],
    "figsize": [2.9, 2.5],
    "ylim": [15, null],
    "rotation": 45,
    "heading": "sample size"
  },
  "data": {
      "---":  [24.67, 21.63, 27.83, 71.48, 57.62, 45.70, 35.25],
      "10k":  [22.56, 22.45, 30.25, 76.49, 63.03, 45.82, 40.07],
      "20k":  [23.10, 24.70, 30.08, 77.40, 64.69, 47.95, 42.99],
      "30k":  [24.68, 27.12, 30.08, 77.76, 63.92, 49.26, 43.38],
      "200k": [28.72, 27.46, 28.65, 78.62, 64.85, 50.89, 46.80],
      "Language Direction": ["en-de", "en-zh", "ru-en", "ro-en", "et-en", "ne-en", "si-en"]
  }
}


==> graphics/source/lm.json <==
{
  "type": "heatmap",
  "options": {
    "rasterized": true,
    "annot": true,
    "fmt": ".1f",
    "cmap": "coolwarm",
    "figsize": [3.6, 2.85],
    "orientation": "horizontal",
    "labels": ["$w_{\\mbox{pseudo}}$", "$w_{\\mbox{lm}}$"],
    "xticklabels": [0.0, 0.1, 0.2, 0.3, 0.4, 0.5, 0.6, 0.7, 0.8, 0.9, 1.0],
    "yticklabels": [1.0, 0.9, 0.8, 0.7, 0.6, 0.5, 0.4, 0.3, 0.2, 0.1, 0.0]
  },
  "data": [
    [39.11],
    [39.44, 39.54],
    [39.83, 39.95, 40.06],
    [40.3,  40.45, 40.58, 40.67],
    [40.9,  41.09, 41.24, 41.35, 41.43],
    [41.67, 41.91, 42.10, 42.24, 42.32, 42.36],
    [42.65, 42.99, 43.24, 43.42, 43.52, 42.54, 43.5],
    [43.88, 44.41, 44.80, 45.05, 45.16, 45.16, 45.04, 44.82],
    [45.07, 46.05, 46.75, 47.19, 47.35, 47.28, 46.99, 46.53, 45.93],
    [43.72, 45.87, 47.51, 48.54, 48.97, 48.84, 48.25, 47.32, 46.15, 44.85],
    [28.30, 31.75, 34.90, 37.44, 39.11, 39.84, 39.75, 39.03, 37.92, 36.62, 35.25]
  ]
}


==> graphics/source/pseudo-references.json <==
{
  "type": "barplot",
  "options": {
    "x": "weights $w_{\\textnormal{pseudo}}$",
    "y": "Pearson's \\textit{r}",
    "labels": ["$w_{\\textnormal{pseudo}}$", "Pearson's \\textit{r}"],
    "figsize": [6, 2],
    "threshold": 28.6,
    "ylim": [20, null],
    "barlabel": true
  },
  "data": {
      "Pearson's \\textit{r}": [28.6, 30.45, 31.92, 32.8, 32.97, 32.4, 31.22, 29.64, 27.86, 26.04, 24.28],
      "Spearman's $\\rho$": [30.63, 32.32, 33.75, 34.46, 34.42, 33.76, 32.75, 31.11, 29.03, 26.79, 24.73],
      "weights $w_{\\textnormal{pseudo}}$": [0.0, 0.1, 0.2, 0.3, 0.4, 0.5, 0.6, 0.7, 0.8, 0.9, 1.0]
  }
}


==> graphics/source/remap-correlation.json <==
{
  "type": "lineplot",
  "options": {
    "labels": ["Remapping Iteration", "Correlation"],
    "figsize": [3.0, 2.5]
  },
  "data": {
      "Pearson's \\textit{r} (CLP)": [27.23, 33.51, 33.79, 33.61, 33.22, 32.87],
      "Pearson's \\textit{r} (UMD)": [27.23, 28.60, 28.96, 29.18, 29.28, 29.32]
  }
}


==> graphics/source/remap-precision.json <==
{
  "type": "lineplot",
  "options": {
    "labels": ["Remapping Iteration", "Precision"],
    "figsize": [3.0, 2.5]
  },
  "data": {
      "P@1 (CLP)": [86.86, 85.88, 83.98, 82.25, 81.34, 81.09],
      "P@1 (UMD)": [86.86, 89.69, 89.83, 89.88, 89.86, 89.80]
  }
}


==> graphics/source/runtime.json <==
{
  "type": "barplot",
  "options": {
    "y": "Metrics",
    "x": "Runtime (s)",
    "orient":  "h",
    "log": true,
    "figsize": [4.5, 2.5]
  },
  "data": {
      "Runtime (s)": [29.30, 29.17, 14.66, 595.57, 1.95, 155.33, 1.69, 157.02],
      "Metrics": [
        "\\textsc{XMoverScore (UMD)}",
        "\\textsc{XMoverScore (CLP)}",
        "\\textsc{SentSim (BERTScore)}",
        "\\textsc{SentSim (WMD)}",
        "\\textsc{DistilScore}",
        "\\textsc{UScore\\textsubscript{wmd}}",
        "\\textsc{UScore\\textsubscript{cos}}",
        "\\textsc{UScore\\textsubscript{wmd\\,$\\oplus$\\,cos}}"]
  }
}


==> newtx/doc/MANIFEST-newtx.txt <==
This package contains extensions of the GUST TeXGyreTermes fonts, adding a full set of superior figures and lowercase letters in each style, and providing a variant form of small caps in each style that are on the order of 10% taller. The newly generated type1 fonts are:

ntxtmb.pfb
ntxtmbi.pfb
ntxtmr.pfb
ntxtmri.pfb
ntxsups-Bold.pfb
ntxsups-BoldItalic.pfb
ntxsups-Regular.pfb
ntxsups-Italic.pfb

from which a number of the newtxtext font metrics, version 1.4, were derived. 

